Classifying galaxies in the Galaxy10 DECals dataset using Inception and Residual CNNs

Image data regarding galactic morphology is expected to increase both in quantity and quality for the next foreseeable years; thus it is important to explore which deep learning architectures adapted for image classification tasks are cost-effective. Residual and Inception networks are ideal for exploring classification convolutional neural networks (CNNs) due to their computational efficiency, achieved through techniques such as residual connections and parallelized inception modules, enabling deeper networks without excessively increasing computational complexity. In this work, we analyze the performance of ResNet101 and InceptionV4 on a spatially-augmented Galaxy10 DECals dataset. Retaining the ten-class classification of galaxies, we modify the image count of each class. We find that ResNet101 and InceptionV4 models achieved accuracies of $\sim$ 90%, comparable with reported performance in the literature. In terms of performance metrics, ResNet101 is superior to InceptionV4. Our results indicate that either of these CNN architectures could serve as a robust foundation for specialized pipelines for classification of galaxy images from upcoming surveys.

==> spp2024.dat <==
\usepackage{latexsym}      % needed math symbols
\usepackage{hyperref}
\hypersetup{
 colorlinks=true,
 citecolor=blue,
 linkcolor=blue,
 urlcolor=blue,
 pdfpagemode=UseNone,
 pdfstartview=FitH}
\usepackage{graphicx}      % for importing eps figures
\usepackage{amsmath}       % for advanced math symbols
\usepackage[affil-sl]{authblk} 			% found in preprint bundle package, http://ctan.org/pkg/preprint
\usepackage[margin=2.5cm]{geometry} % paper and margin formats as set by SPP
\usepackage{subfig}

\parindent 0.5cm    % paragraphs indent
\topmargin=-2cm

% SPP details
\newcommand{\spp}{42\textsuperscript{nd}}
\newcommand{\sppvenue}{Batangas State University, Batangas City, }
%\newcommand{\sppvenue}{City, }
\newcommand{\sppdate}{3--6 July 2024}


% title style
\newcommand*{\TitleFont}{\bfseries \Large }

% authblk style
\newcommand{\authorsep}{,\negmedspace}
\newcommand{\lastauthorsep}{}
\makeatletter
\renewcommand\AB@authnote[1]{{\textsuperscript{\normalfont#1}\ }}
\renewcommand\Authsep{}
\renewcommand\Authands{and }
\renewcommand\Authfont{\small {\bfseries}}
\renewcommand\Affilfont{\small	\itshape}
\setlength{\affilsep}{5pt}
\makeatother
\newcommand{\corremail}{\rm Corresponding author:~}

% remove date
\date{}

% for abstract style
\makeatletter
\newbox\abstract@box
\renewenvironment{abstract}
   {\global\setbox\abstract@box=\vbox\bgroup
     \hsize=\textwidth\linewidth=\textwidth
    \vspace{-2em}
		\small
		%\begin{center}
		{\hspace{1.2em}\bfseries \abstractname\vspace{.0em}\vspace{\z@} }%
		%\end{center}
    \quotation}
  {\endquotation\egroup}
\expandafter\def\expandafter\@maketitle\expandafter{\@maketitle
	\ifvoid\abstract@box\else\unvbox\abstract@box\if@twocolumn\vskip1.5em\fi\fi}
\makeatother
\providecommand{\keywords}[1]{\vspace{.5em}\noindent \mdseries{{Keywords:}} #1}
\providecommand{\DOI}[1]{\vspace{#1\baselineskip}}
\providecommand{\dateline}[1]{\vspace*{-1\baselineskip}\normalsize Submitted: #1\vspace*{-1.5\baselineskip}}

% for section formatting style
\makeatletter
\renewcommand\section{\@startsection
   {section}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\large\bfseries}}%
\renewcommand\subsection{\@startsection
   {subsection}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\bfseries}}%
\makeatother
\renewcommand\thesection{\arabic{section}}

% for the figure and tables, captions
\usepackage{booktabs}
\usepackage{dcolumn}
\newcolumntype{d}[1]{D{.}{.}{#1}}

\usepackage{caption}
\captionsetup[table]{position=above,font={rm,small}}
\captionsetup[figure]{font={rm,small}}

% for citations formatting style
\usepackage[numbers,square,sort&compress]{natbib}
\setlength\bibsep{1pt}

%%for first page styling 
\providecommand{\articlenum}[0]{}
\usepackage{fancyhdr}
\fancypagestyle{titlestyle}
{
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{}
\fancyhf[c]{ }
\fancyhf[r]{ }
\fancyfoot[l]{}
\fancyfoot[c]{\href{https://proceedings.spp-online.org/issue/archive}{Proceedings of the Samahang Pisika ng Pilipinas} \\ \href{https://proceedings.spp-online.org/issue/view/SPP-2024}{\spp\,Samahang Pisika ng Pilipinas Physics Conference}\\ \sppvenue \sppdate \\ \articlenum 1}
\fancyfoot[r]{}
}

% styling for the second page onwards
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{}
\fancyhf[r]{}
\fancyhf[c]{}
\fancyfoot[l]{}
\fancyfoot[c]{\href{https://proceedings.spp-online.org/issue/archive}{Proceedings of the Samahang Pisika ng Pilipinas}  \\ \href{https://proceedings.spp-online.org/issue/view/SPP-2024}{\spp\,Samahang Pisika ng Pilipinas Physics Conference}\\ \sppvenue \sppdate \\ \articlenum \thepage}
\fancyfoot[r]{}
\pagestyle{fancy}

% other packages and macros
\usepackage{bm}
\renewcommand{\vec}[1]{\text{\bfseries #1}}

